Being Robust (in High Dimensions) Can Be Practical

Robust estimation is much more challenging in high dimensions than it is in one dimension: Most techniques either lead to intractable optimization problems or estimators that can tolerate only a tiny fraction of errors. Recent work in theoretical computer science has shown that, in appropriate distributional models, it is possible to robustly estimate the mean and covariance with polynomial time algorithms that can tolerate a constant fraction of corruptions, independent of the dimension. However, the sample and time complexity of these algorithms is prohibitively large for high-dimensional applications. In this work, we address both of these issues by establishing sample complexity bounds that are optimal, up to logarithmic factors, as well as giving various refinements that allow the algorithms to tolerate a much larger fraction of corruptions. Finally, we show on both synthetic and real data that our algorithms have state-of-the-art performance and suddenly make high-dimensional robust estimation a realistic possibility.

==> plot_data/cov-LRV-err2.txt <==
d err
10 8.337113e-01
20 1.025927e+00
30 1.572336e+00
40 1.259357e+00
50 1.310205e+00
60 1.460103e+00
70 1.302157e+00
80 1.574066e+00
90 1.351599e+00
100 1.366576e+00


==> plot_data/cov-filter-err2.txt <==
d err
10 2.494764e-01
20 3.314683e-01
30 3.979250e-01
40 4.723288e-01
50 5.219243e-01
60 5.628563e-01
70 5.964847e-01
80 6.368735e-01
90 6.786956e-01
100 7.237572e-01


==> plot_data/cov-isotropic-LRV-err.txt <==
d err
10 6.132000e-01
20 6.674000e-01
30 5.884000e-01
40 6.087000e-01
50 6.195000e-01
60 6.574000e-01
70 6.991000e-01
80 7.373000e-01
90 7.893000e-01
100 8.344000e-01


==> plot_data/cov-isotropic-filter-err.txt <==
d err
10 4.746000e-01
20 4.577000e-01
30 4.342000e-01
40 4.809000e-01
50 5.496000e-01
60 5.767000e-01
70 6.170000e-01
80 6.600000e-01
90 7.049000e-01
100 7.323000e-01


==> plot_data/cov-isotropic-noisy-emp-err.txt <==
d err
10 2.813000e-01
20 3.872000e-01
30 4.752000e-01
40 5.570000e-01
50 6.193000e-01
60 6.804000e-01
70 7.243000e-01
80 7.656000e-01
90 8.243000e-01
100 8.607000e-01


==> plot_data/cov-isotropic-prune-err.txt <==
d err
10 5.021000e-01
20 4.058000e-01
30 4.752000e-01
40 5.569000e-01
50 6.194000e-01
60 6.805000e-01
70 7.243000e-01
80 7.657000e-01
90 8.242000e-01
100 8.606000e-01


==> plot_data/cov-isotropic-ransac-err.txt <==
d err
10 7.625000e-01
20 1.081800e+00
30 1.413500e+00
40 1.555000e+00
50 1.700600e+00
60 1.844800e+00
70 1.970000e+00
80 2.183700e+00
90 2.263600e+00
100 2.429100e+00


==> plot_data/cov-isotropic-samp-err.txt <==
d err
10 2.294000e-01
20 3.546000e-01
30 4.172000e-01
40 4.672000e-01
50 5.383000e-01
60 5.632000e-01
70 6.168000e-01
80 6.609000e-01
90 7.050000e-01
100 7.324000e-01


==> plot_data/cov-noisy-samp-err2.txt <==
d err
10 1.379857e+02
20 1.383634e+02
30 1.665092e+02
40 1.669956e+02
50 1.756617e+02
60 1.600679e+02
70 1.589527e+02
80 1.733560e+02
90 1.723513e+02
100 1.595924e+02


==> plot_data/cov-prune-err2.txt <==
d err
10 3.232381e-01
20 3.324058e-01
30 4.050110e-01
40 1.634198e+02
50 1.756535e+02
60 1.600612e+02
70 1.589596e+02
80 1.733454e+02
90 1.723690e+02
100 1.595897e+02


==> plot_data/cov-ransac-err2.txt <==
d err
10 2.006685e+02
20 1.694975e+02
30 1.593536e+02
40 2.222041e+02
50 1.496355e+02
60 2.055122e+02
70 1.325140e+02
80 2.229294e+02
90 1.694247e+02
100 1.639704e+02


==> plot_data/cov-samp-err2.txt <==
d err
10 2.472016e-01
20 3.324494e-01
30 3.974440e-01
40 4.729000e-01
50 5.223574e-01
60 5.634437e-01
70 5.974086e-01
80 6.382289e-01
90 6.792409e-01
100 7.242933e-01


==> plot_data/cov-skewed-LRV-err.txt <==
d err
10 1.438800e+00
20 1.872400e+00
30 1.671200e+00
40 1.764300e+00
50 1.849000e+00
60 1.704300e+00
70 1.967600e+00
80 1.805000e+00
90 1.914200e+00
100 2.065700e+00


==> plot_data/cov-skewed-filter-err.txt <==
d err
10 5.044000e-01
20 7.258000e-01
30 8.597000e-01
40 1.047000e+00
50 1.135100e+00
60 1.291700e+00
70 1.381800e+00
80 1.475700e+00
90 1.537500e+00
100 1.636800e+00


==> plot_data/cov-skewed-noisy-emp-err.txt <==
d err
10 1.675844e+02
20 1.667948e+02
30 1.630777e+02
40 1.533184e+02
50 1.456866e+02
60 1.870556e+02
70 1.581436e+02
80 1.675932e+02
90 1.692725e+02
100 1.637394e+02


==> plot_data/cov-skewed-prune-err.txt <==
d err
10 8.587000e-01
20 7.307000e-01
30 8.492000e-01
40 1.008400e+00
50 1.456164e+02
60 1.869862e+02
70 1.581986e+02
80 1.675424e+02
90 1.692263e+02
100 1.637495e+02


==> plot_data/cov-skewed-ransac-err.txt <==
d err
10 1.020519e+02
20 1.516508e+02
30 1.549346e+02
40 1.169550e+02
50 1.556192e+02
60 1.270783e+02
70 1.575329e+02
80 1.889183e+02
90 1.683446e+02
100 2.343841e+02


==> plot_data/cov-skewed-samp-err.txt <==
d err
10 5.105000e-01
20 7.230000e-01
30 8.451000e-01
40 1.011600e+00
50 1.137200e+00
60 1.270100e+00
70 1.382500e+00
80 1.479200e+00
90 1.541700e+00
100 1.637100e+00


==> plot_data/excess-cov-LRV-err2.txt <==
d err
10 0.5865097
20 0.6934776
30 1.1748919999999998
40 0.7864570000000001
50 0.7878476000000001
60 0.8966592999999999
70 0.7047484
80 0.9358371
90 0.6723581
100 0.6422827


==> plot_data/excess-cov-filter-err2.txt <==
d err
10 0.0022747999999999935
20 -9.811000000000125E-4
30 4.809999999999537E-4
40 -5.711999999999939E-4
50 -4.3309999999996407E-4
60 -5.874000000000157E-4
70 -9.238999999999775E-4
80 -0.0013554000000000066
90 -5.453000000000818E-4
100 -5.361000000000393E-4


==> plot_data/excess-cov-isotropic-LRV-err.txt <==
d err
10 0.3838
20 0.31279999999999997
30 0.17120000000000002
40 0.14150000000000001
50 0.08120000000000005
60 0.09419999999999995
70 0.08230000000000004
80 0.07639999999999991
90 0.08430000000000004
100 0.10199999999999998


==> plot_data/excess-cov-isotropic-filter-err.txt <==
d err
10 0.24520000000000003
20 0.10309999999999997
30 0.01699999999999996
40 0.01369999999999999
50 0.011299999999999977
60 0.013499999999999956
70 1.9999999999997797E-4
80 -9.000000000000119E-4
90 -9.999999999998899E-5
100 -1.0000000000010001E-4


==> plot_data/excess-cov-isotropic-noisy-emp-err.txt <==
d err
10 0.0519
20 0.03259999999999996
30 0.057999999999999996
40 0.08980000000000005
50 0.08099999999999996
60 0.11719999999999997
70 0.10750000000000004
80 0.1046999999999999
90 0.11930000000000007
100 0.12829999999999997


==> plot_data/excess-cov-isotropic-prune-err.txt <==
d err
10 0.2727
20 0.05119999999999997
30 0.057999999999999996
40 0.08969999999999995
50 0.08109999999999995
60 0.11729999999999996
70 0.10750000000000004
80 0.1048
90 0.11920000000000008
100 0.12819999999999998


==> plot_data/excess-cov-isotropic-ransac-err.txt <==
d err
10 0.5330999999999999
20 0.7272000000000001
30 0.9963
40 1.0877999999999999
50 1.1622999999999999
60 1.2816
70 1.3532
80 1.5228
90 1.5585999999999998
100 1.6966999999999999


==> plot_data/excess-cov-noisy-samp-err2.txt <==
d err
10 137.7384984
20 138.0309506
30 166.11175599999999
40 166.5227
50 175.1393426
60 159.50445630000002
70 158.3552914
80 172.7177711
90 171.6720591
100 158.8681067


==> plot_data/excess-cov-prune-err2.txt <==
d err
10 0.07603649999999998
20 -4.36000000000325E-5
30 0.00756699999999999
40 162.9469
50 175.1311426
60 159.49775630000002
70 158.3621914
80 172.7071711
90 171.6897591
100 158.8654067


==> plot_data/excess-cov-ransac-err2.txt <==
d err
10 200.42129839999998
20 169.1650506
30 158.956156
40 221.7312
50 149.1131426
60 204.9487563
70 131.91659140000002
80 222.29117109999999
90 168.7454591
100 163.2461067


==> plot_data/excess-cov-skewed-LRV-err.txt <==
d err
10 0.9283000000000001
20 1.1494
30 0.8261000000000001
40 0.7526999999999999
50 0.7118
60 0.4341999999999999
70 0.5851
80 0.32579999999999987
90 0.37249999999999983
100 0.4286000000000001


==> plot_data/excess-cov-skewed-filter-err.txt <==
d err
10 -0.006099999999999994
20 0.0028000000000000247
30 0.014600000000000057
40 0.035399999999999876
50 -0.0020999999999999908
60 0.021600000000000064
70 -7.00000000000145E-4
80 -0.0035000000000000586
90 -0.0041999999999999815
100 -2.9999999999996696E-4


==> plot_data/excess-cov-skewed-noisy-emp-err.txt <==
d err
10 167.07389999999998
20 166.0718
30 162.2326
40 152.3068
50 144.5494
60 185.78549999999998
70 156.7611
80 166.114
90 167.73080000000002
100 162.10229999999999


==> plot_data/excess-cov-skewed-prune-err.txt <==
d err
10 0.34820000000000007
20 0.00770000000000004
30 0.0040999999999999925
40 -0.0032000000000000917
50 144.4792
60 185.71609999999998
70 156.8161
80 166.0632
90 167.68460000000002
100 162.1124


==> plot_data/excess-cov-skewed-ransac-err.txt <==
d err
10 101.54140000000001
20 150.9278
30 154.0895
40 115.9434
50 154.482
60 125.8082
70 156.15040000000002
80 187.4391
90 166.80290000000002
100 232.74699999999999


==> plot_data/excess-mean-LRV-err.txt <==
d err
100 0.08326320000000001
150 0.03474225
200 0.0928848
250 0.0863383
300 0.1407636
350 0.06321291999999999
400 0.057006949999999994


==> plot_data/excess-mean-filter-err.txt <==
d err
100 0.03464645000000001
150 0.036751240000000004
200 0.03165754
250 0.03482588
300 0.03159661
350 0.03485866
400 0.03377709


==> plot_data/excess-mean-median-err.txt <==
d err
100 0.7735261
150 0.983209
200 1.1618490000000001
250 1.317489
300 1.459488
350 1.589191
400 1.710673


==> plot_data/excess-mean-noisy-samp-err.txt <==
d err
100 0.8933749
150 1.035716
200 1.1604860000000001
250 1.272468
300 1.3762429999999999
350 1.472492
400 1.563474


==> plot_data/excess-mean-pruned-err.txt <==
d err
100 0.6698579
150 0.844523
200 0.994957
250 1.1219219999999999
300 1.237768
350 1.343218
400 1.442536


==> plot_data/excess-mean-ransac-err.txt <==
d err
100 0.8552244
150 1.003066
200 1.12076
250 1.2502639999999998
300 1.3403539999999998
350 1.4497369999999998
400 1.5406330000000001


==> plot_data/mean-LRV-err.txt <==
d err
100 1.170632e-01
150 6.914225e-02
200 1.238848e-01
250 1.199383e-01
300 1.741636e-01
350 9.481292e-02
400 8.970695e-02


==> plot_data/mean-filter-err.txt <==
d err
100 6.844645e-02
150 7.115124e-02
200 6.265754e-02
250 6.842588e-02
300 6.499661e-02
350 6.645866e-02
400 6.647709e-02


==> plot_data/mean-median-err.txt <==
d err
100 8.073261e-01
150 1.017609e+00
200 1.192849e+00
250 1.351089e+00
300 1.492888e+00
350 1.620791e+00
400 1.743373e+00


==> plot_data/mean-noisy-samp-err.txt <==
d err
100 9.271749e-01
150 1.070116e+00
200 1.191486e+00
250 1.306068e+00
300 1.409643e+00
350 1.504092e+00
400 1.596174e+00


==> plot_data/mean-pruned-err.txt <==
d err
100 7.036579e-01
150 8.789230e-01
200 1.025957e+00
250 1.155522e+00
300 1.271168e+00
350 1.374818e+00
400 1.475236e+00


==> plot_data/mean-ransac-err.txt <==
d err
100 8.890244e-01
150 1.037466e+00
200 1.151760e+00
250 1.283864e+00
300 1.373754e+00
350 1.481337e+00
400 1.573333e+00


==> plot_data/mean-samp-err.txt <==
d err
100 3.380000e-02
150 3.440000e-02
200 3.100000e-02
250 3.360000e-02
300 3.340000e-02
350 3.160000e-02
400 3.270000e-02

